Approximate Gradient Coding with Optimal Decoding

In distributed optimization problems, a technique called gradient coding, which involves replicating data points, has been used to mitigate the effect of straggling machines. Recent work has studied approximate gradient coding, which concerns coding schemes where the replication factor of the data is too low to recover the full gradient exactly. Our work is motivated by the challenge of creating approximate gradient coding schemes that simultaneously work well in both the adversarial and stochastic models. To that end, we introduce novel approximate gradient codes based on expander graphs, in which each machine receives exactly two blocks of data points. We analyze the decoding error both in the random and adversarial straggler setting, when optimal decoding coefficients are used. We show that in the random setting, our schemes achieve an error to the gradient that decays exponentially in the replication factor. In the adversarial setting, the error is nearly a factor of two smaller than any existing code with similar performance in the random setting. We show convergence bounds both in the random and adversarial setting for gradient descent under standard assumptions using our codes. In the random setting, our convergence rate improves upon block-box bounds. In the adversarial setting, we show that gradient descent can converge down to a noise floor that scales linearly with the adversarial error to the gradient. We demonstrate empirically that our schemes achieve near-optimal error in the random setting and converge faster than algorithms which do not use the optimal decoding coefficients.

==> tmp.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./full_main.tex
LaTeX2e <2018-12-01>
(/usr/local/texlive/2019/texmf-dist/tex/latex/IEEEtran/IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
** ATTENTION: Single column mode is not typically used with IEEE publications.
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/bbm-macros/bbm.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/tools/array.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thmtools.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-patch.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/parseargs.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-kv.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-autoref.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/aliasctr.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/carlisle/remreset.sty

Package remreset Warning: The remreset package is obsolete:
(remreset)                \@removefomresset is defined.

))) (/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-listof.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-restate.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/thmtools/thm-amsthm.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2019/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2019/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/latex/units/nicefrac.sty)
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathmorphing.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/modules/pgfmoduledecoration
s.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathmorphing.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.shapes.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.shapes.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarysnakes.code.tex

Package pgf Warning: Snakes have been superseded by decorations. Please use the
 decoration libraries instead of the snakes library on input line 14.


(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarydecorations.pathreplacing.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/decorations/pgfli
brarydecorations.pathreplacing.code.tex)))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypatterns.code.tex
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/libraries/pgflibrarypattern
s.code.tex))
(/usr/local/texlive/2019/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2019/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/makecell/makecell.sty)
(./full_main.aux

LaTeX Warning: Label `prop:formal_adv_conv' multiply defined.


LaTeX Warning: Label `prop:formal_adv_conv@cref' multiply defined.

)
-- Lines per column: 58 (exact).
(/usr/local/texlive/2019/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2019/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2019/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2019/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2019/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./full_main.out) (./full_main.out) ABD: EveryShipout initializing macros
(./full_main_content2.tex
(/usr/local/texlive/2019/texmf-dist/tex/latex/psnfss/omsptm.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2019/texmf-dist/tex/latex/bbm-macros/ubbm.fd) [1{/usr/local
/texlive/2019/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2] (./fig3.tex
Overfull \hbox (66.42812pt too wide) detected at line 66
[]
) [3 <./assignment.jpg>]
Overfull \hbox (14.45378pt too wide) in paragraph at lines 129--129
 []|$[]$| 

Overfull \hbox (36.13501pt too wide) in paragraph at lines 132--133
 []|$[]$| 
[4] [5]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 252.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\alpha' on input line 252.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 252.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 252.

(./fig2.tex) [6]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 285.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\alpha' on input line 285.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 285.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `subscript' on input line 285.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 285.

[7]

LaTeX Warning: `h' float specifier changed to `ht'.

[8] [9] [10]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 540.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\alpha' on input line 540.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 540.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `subscript' on input line 540.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 540.

[11] [12]pdfTeX warning (ext4): destination with the same identifier (name{ALG@
line.1}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.640 \Procedure
                {GCOD}{ $A, p, \theta_0, \gamma, \{f_i\}, k$}pdfTeX warning (ex
t4): destination with the same identifier (name{ALG@line.2}) has been already u
sed, duplicate ignored
<to be read again> 
                   \relax 
l.641 \State
             \Comment{Distribution Phase}pdfTeX warning (ext4): destination wit
h the same identifier (name{ALG@line.3}) has been already used, duplicate ignor
ed
<to be read again> 
                   \relax 
l.642 \State
             $\rho \sim \text{Uniform}(\mathcal{S}_n)$ \Comment{$\rho$ is a ...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.4}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.643   \For
            {$i=1$ {\bfseries to} $n$}pdfTeX warning (ext4): destination with t
he same identifier (name{ALG@line.5}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.644     \State
                 Send $f_{\rho(i)}$ to all machines $j$ such that $A_{i,j} \...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.645   \EndFor
               pdfTeX warning (ext4): destination with the same identifier (nam
e{ALG@line.7}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.646 \State
             \Comment{Computation Phase}pdfTeX warning (ext4): destination with
 the same identifier (name{ALG@line.8}) has been already used, duplicate ignore
d
<to be read again> 
                   \relax 
l.647 \For
          {$t=1$ {\bfseries to} $k$}pdfTeX warning (ext4): destination with the
 same identifier (name{ALG@line.9}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.648 \State
                Parameter server: Send $x_{t - 1}$ to each machinepdfTeX warnin
g (ext4): destination with the same identifier (name{ALG@line.10}) has been alr
eady used, duplicate ignored
<to be read again> 
                   \relax 
l.649 \For
          {Machine $j \in [m]$}pdfTeX warning (ext4): destination with the same
 identifier (name{ALG@line.11}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.650 \State
                     $B_j \sim \text{Bernoulli}(p)$pdfTeX warning (ext4): desti
nation with the same identifier (name{ALG@line.12}) has been already used, dupl
icate ignored
<to be read again> 
                   \relax 
l.651 \If
         {$B_j = 1$}pdfTeX warning (ext4): destination with the same identifier
 (name{ALG@line.13}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.652 \State
             Machine $j$: Send $g_j = \sum_i{A_{ij}\nabla f_{\rho(i)}(\theta...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.14})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.653 \EndIf
            pdfTeX warning (ext4): destination with the same identifier (name{A
LG@line.15}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.654 \EndFor
             pdfTeX warning (ext4): destination with the same identifier (name{
ALG@line.16}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.655 \State
             Parameter server: Computes $w^* \in \argmin_{w: w_j = 0 \text{ ...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.17})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.656 \State
             Parameter server: $\theta_t \leftarrow \theta_{t - 1} - \gamma ...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.18})
 has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.657 \EndFor
             pdfTeX warning (ext4): destination with the same identifier (name{
ALG@line.19}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.659 \EndProcedure
                   pdfTeX warning (ext4): destination with the same identifier 
(name{ALG@line.1}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.670 \Procedure
                {SGD-ALG}{$P_\beta, \theta_0, \gamma, \{f_i\}, k$}pdfTeX warnin
g (ext4): destination with the same identifier (name{ALG@line.2}) has been alre
ady used, duplicate ignored
<to be read again> 
                   \relax 
l.672 \State
             $\rho \sim \text{Uniform}(\mathcal{S}_n)$ \Comment{$\rho$ is a ...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.3}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.673 \For
          {$t=1$ {\bfseries to} $k$}pdfTeX warning (ext4): destination with the
 same identifier (name{ALG@line.4}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.674 \State
             $\beta \sim P_{\beta}$pdfTeX warning (ext4): destination with the 
same identifier (name{ALG@line.5}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.675 \State
             $\theta_t \leftarrow \theta_{t - 1} - \gamma \sum_{i}{\beta_{i}...
pdfTeX warning (ext4): destination with the same identifier (name{ALG@line.6}) 
has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.676 \EndFor
             pdfTeX warning (ext4): destination with the same identifier (name{
ALG@line.7}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.678 \EndProcedure
                    [13] [14]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\@@overline' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\alpha' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `subscript' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `superscript' on input line 772.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 772.

[15] [16 <./a1_variance.png> <./a1_cov.png> <./a2_variance.png> <./a2_cov.png>]
[17 <./conv_plot.png> <./6552_conv.png> <./MSE_6552.png>] (./full_main.bbl)
[18]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 904.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `math shift' on input line 904.

pdfTeX warning (ext4): destination with the same identifier (name{page.1}) has 
been already used, duplicate ignored
<to be read again> 
                   \relax 
l.963 ...i, $$\mathbb{E}[\alpha] = c\mathbbm{1}$$ 
                                                  for some $c$. Then [1pdfTeX w
arning (ext4): destination with the same identifier (name{appendix.Appendix.A})
 has been already used, duplicate ignored

\AtBegShi@Output ...ipout \box \AtBeginShipoutBox 
                                                  \fi \fi 
l.963 ...i, $$\mathbb{E}[\alpha] = c\mathbbm{1}$$ 
                                                  for some $c$. Then]pdfTeX war
ning (ext4): destination with the same identifier (name{page.2}) has been alrea
dy used, duplicate ignored
<to be read again> 
                   \relax 
l.999 \end{align*}
                   [2]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\new@ifnextchar' on input line 1022.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `subscript' on input line 1022.


Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `subscript' on input line 1022.

pdfTeX warning (ext4): destination with the same identifier (name{page.3}) has 
been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1043 \end{equation}
                      [3]pdfTeX warning (ext4): destination with the same ident
ifier (name{page.4}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1078 \end{equation}
                      [4]pdfTeX warning (ext4): destination with the same ident
ifier (name{page.5}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1114 \end{equation}
                      [5]

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\new@ifnextchar' on input line 1118.

pdfTeX warning (ext4): destination with the same identifier (name{page.6}) has 
been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1161 $
        $|\nabla f(x_k) - \nabla f(x^*)|_2^2 \leq L\langle{y_k, \nabla f(x_k...
[6]pdfTeX warning (ext4): destination with the same identifier (name{page.7}) h
as been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1229 \end{proof}
                   [7]pdfTeX warning (ext4): destination with the same identifi
er (name{page.8}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1260 \rstadv*
                [8]pdfTeX warning (ext4): destination with the same identifier 
(name{page.9}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1333 \end{equation}
                      [9]pdfTeX warning (ext4): destination with the same ident
ifier (name{page.10}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1412 \end{equation}
                      [10]pdfTeX warning (ext4): destination with the same iden
tifier (name{page.11}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.1485 \end{proof}
                   [11])pdfTeX warning (ext4): destination with the same identi
fier (name{page.12}) has been already used, duplicate ignored
<to be read again> 
                   \relax 
l.82 \end{document}
                    [12] (./full_main.aux)

LaTeX Warning: There were multiply-defined labels.

 )
(see the transcript file for additional information)pdfTeX warning (dest): name
{Hfootnote.4} has been referenced but does not exist, replaced by a fixed one

pdfTeX warning (dest): name{Hfootnote.3} has been referenced but does not exist
, replaced by a fixed one

pdfTeX warning (dest): name{Hfootnote.2} has been referenced but does not exist
, replaced by a fixed one

pdfTeX warning (dest): name{Hfootnote.1} has been referenced but does not exist
, replaced by a fixed one

 </Users/mglasgow/Library/texlive/2019/texmf-var/fonts/pk/ljfour/public/bbm/bbm
7.600pk> </Users/mglasgow/Library/texlive/2019/texmf-var/fonts/pk/ljfour/public
/bbm/bbm8.600pk> </Users/mglasgow/Library/texlive/2019/texmf-var/fonts/pk/ljfou
r/public/bbm/bbm10.600pk>{/usr/local/texlive/2019/texmf-dist/fonts/enc/dvips/ba
se/8r.enc}</usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cm
ex10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cmextr
a/cmex7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cme
xtra/cmex8.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/
cm/cmmi10.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/c
m/cmmi5.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/
cmmi6.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cm
mi7.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi
8.pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.
pfb></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
></usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></
usr/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr
/local/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/lo
cal/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/loc
al/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/local
/texlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/tex
live/2019/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texli
ve/2019/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/t
exlive/2019/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb></usr/loca
l/texlive/2019/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/
2019/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2019/texmf
-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on full_main.pdf (30 pages, 1078711 bytes).
Transcript written on full_main.log.

